scenario.center: Methods from Real-world Data to a Scenario Database

Scenario-based testing is a promising method to develop, verify and validate automated driving systems (ADS) since pure on-road testing seems inefficient for complex traffic environments. A major challenge for this approach is the provision and management of a sufficient number of scenarios to test a system. The provision, generation, and management of scenario at scale is investigated in current research. This paper presents the scenario database scenario.center ( https://scenario.center ) to process and manage scenario data covering the needs of scenario-based testing approaches comprehensively and automatically. Thereby, requirements for such databases are described. Based on those, a four-step approach is proposed. Firstly, a common input format with defined quality requirements is defined. This is utilized for detecting events and base scenarios automatically. Furthermore, methods for searchability, evaluation of data quality and different scenario generation methods are proposed to allow a broad applicability serving different needs. For evaluation, the methodology is compared to state-of-the-art scenario databases. Finally, the application and capabilities of the database are shown by applying the methodology to the inD dataset. A public demonstration of the database interface is provided at https://scenario.center .

==> data/data_params.csv <==
EgoManeuver,LongitudinalState,EgoTrafficAreaChange,ObjectTrafficAreaChange,ObjectManeuver,RelativePosition,IntersectionConflict,Data Source,stat,seconds
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,8.680792013694171
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,1.4437536551377987
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,6.958779210829229
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,6.958779210829229
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,6.024228552529136
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.6429156339700435
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.965172792347183
PASS_STRAIGHT,APPROACHING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,4.10408956317827
,APPROACHING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.6940183412555303
,,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.242165481643781
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.8064894184461604
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.418453139561103
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.3776222780964407
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.8133158958618383
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,3.9425413232344013
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,3.9425413232344013
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,8.362249731962642
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.6693611402521227
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,1.942694533927688
PASS_STRAIGHT,APPROACHING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.2381174521859344
,APPROACHING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.004930354861719
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min THW,1.9736967656352502
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,1.692892251808804
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,7.19297545473207
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.6205459656685544
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.482557702209891
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.8965699036289174
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.688357785712912
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,3.8122475631279213
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,6.382437817680812
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,4.27361358936442
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,4.27361358936442
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.322156064922741
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.2038091199673295
PASS_STRAIGHT,APPROACHING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.931359063026612
,APPROACHING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.744035972590983
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.763574220126775
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,6.725526044119173
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,6.72419511641584
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,5.215589304804917
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,5.215589304804917
U_TURN,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,16.30309130082055
U_TURN,,,,,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,16.30309130082055
U_TURN,,,,TURN_RIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,4.305360241020051
,,,,TURN_RIGHT,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,4.305360241020051
,,CHANGING,,TURN_RIGHT,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,4.305360241020051
,,,,TURN_RIGHT,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,4.305360241020051
,,CHANGING,,TURN_RIGHT,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,4.305360241020051
,,CHANGING,,,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,4.305360241020051
,,,,,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,4.305360241020051
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.5643166666857367
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.574908759418488
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,3.7793437206936966
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.7416150646537716
U_TURN,,,,TURN_RIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,8.844515647603206
U_TURN,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,8.844515647603206
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,6.77420259317609
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,8.529451228580307
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,6.154362597160747
U_TURN,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,9.967612361266125
U_TURN,,,,,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,9.967612361266125
U_TURN,,,,TURN_RIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,8.595598097955746
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,7.412109264195789
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,7.412109264195789
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,4.198651880246368
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.5570142993712475
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,4.3340116843467245
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min THW,2.7844831014910234
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,4.46097881183919
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,4.557291546683727
TURN_LEFT,,CHANGING,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min THW,5.132489108910248
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,5.725643414792107
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,1.7864833250156553
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,1.7864833250156553
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,1.7864833250156553
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,1.7864833250156553
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,4.697803514277326
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,4.616529967001654
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,5.766573215071848
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,5.766573215071848
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min THW,12.512966303572895
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,3.366800725489577
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,3.366800725489577
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,4.549156257653203
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,4.549156257653203
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,4.207850294595308
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.188552892192897
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.188552892192897
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.1797340334810538
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,4.345891973884777
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,4.345891973884777
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,3.314432886477096
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,2.556396550865133
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,5.057227842897354
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.303702722412441
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.303702722412441
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,3.736190267939529
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,3.379131731494522
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,2.353739071617831
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min THW,2.353739071617831
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.188282821606753
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.188282821606753
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,4.456819642519914
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,4.456819642519914
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.04883097955279
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.04883097955279
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.30223007722961
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.30223007722961
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.5627247847780548
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.5627247847780548
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,3.1637771319757317
,,,,,,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,2.8016851450964317
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,2.349954654520565
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,1.8948086165635376
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,3.0720296188163685
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,2.8573866001681565
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.3571685150710446
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.160722224764506
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.653906771600927
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.653906771600927
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.730298308770412
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.699580071645468
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,4.275311542150218
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,6.098861909454228
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,6.098861909454228
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,9.577487946669201
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,9.577487946669201
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,9.033152412853418
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,9.033152412853418
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.354314664047185
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.354314664047185
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,6.560623606572432
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,6.560623606572432
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.678227923583064
PASS_STRAIGHT,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.6699171053246524
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,4.037658883448954
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,7.569039177947516
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,7.569039177947516
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.2432128162785054
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.2432128162785054
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.7645914403007494
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.7645914403007494
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.06165696063272
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,6.539676796033976
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.536390615361522
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.536390615361522
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,1.7774184272846818
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,1.7774184272846818
PASS_STRAIGHT,APPROACHING,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,1.7774184272846818
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,1.7774184272846818
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,7.3305841822626485
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,7.3305841822626485
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.8200794181541555
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,2.70742817070436
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,2.70742817070436
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,3.394864872643015
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,2.929617936263887
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.557224073793202
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.557224073793202
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.8543488636648284
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.8543488636648284
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,14.210071333092039
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,14.210071333092039
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.6984212693641134
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.477412497226119
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.663104822828637
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.6881124959723675
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.9077848543949028
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,87.4887621285324
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.1963965489731945
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.1963965489731945
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.4095895519442103
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.4095895519442103
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.048329763401576
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.048329763401576
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.202506703125163
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.202506703125163
PASS_STRAIGHT,,,,TURN_LEFT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,6.043753780363935
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,6.043753780363935
TURN_LEFT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,29.077380115903143
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,4.7205877076891225
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,4.7205877076891225
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.334171865428924
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.334171865428924
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.182163180369195
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,2.27718835790907
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,1.7867538915777728
PASS_STRAIGHT,APPROACHING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,3.1226895059968087
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Bendplatz C.,min THW,2.4247616121207796
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,4.608973981450219
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,4.608973981450219
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.615142482442164
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.615142482442164
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.678651973120401
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.678651973120401
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.993400627104279
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.993400627104279
TURN_LEFT,FOLLOWING,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.993400627104279
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.993400627104279
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.714133435641423
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.714133435641423
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.223912460221145
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.223912460221145
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.561245572944788
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.561245572944788
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.358925877282522
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,48.530321246085556
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,48.530321246085556
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.904363873774657
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.573616592196552
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.573616592196552
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.1991788596165085
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,1.260424931016993
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,1.260424931016993
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,1.260424931016993
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,1.260424931016993
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.408710709340593
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.408710709340593
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.807486217611532
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.807486217611532
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,4.548393689491622
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.1738709816971005
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.1738709816971005
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.329649971566915
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,8.604326197695405
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,8.604326197695405
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,4.775288451314236
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,4.775288451314236
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.610834469083493
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.610834469083493
PASS_STRAIGHT,,,,TURN_RIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,2.496136337269815
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.278305693873948
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.178379903273638
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.96361603054602
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.328376133892564
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.328376133892564
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.955453035466241
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,5.955453035466241
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.052055827874869
PASS_STRAIGHT,,,,TURN_RIGHT,ONCOMING,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.9329893993061043
PASS_STRAIGHT,,,,,ONCOMING,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.9329893993061043
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,6.73131726019076
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,6.73131726019076
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.686439056677871
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.686439056677871
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,12.957735956562317
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,12.018446390902715
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.768139100703025
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.571043313224235
TURN_LEFT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.005457485566807
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.768139100703025
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.0233719331449
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.0233719331449
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,DIVERGING,inD Frankenburg,min THW,4.547051774214073
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.538858573968331
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.538858573968331
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.599254215783773
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.599254215783773
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.5120062658179196
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,3.5120062658179196
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.307428507508453
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.307428507508453
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,13.487951235817386
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,13.487951235817386
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,2.0072829463010518
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min THW,7.335658562870551
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.842183902348732
PASS_STRAIGHT,,,,,SAME_ARM,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.842183902348732
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.008062668092041
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.008062668092041
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,8.957024978847706
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,8.957024978847706
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,9.71618860691882
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,9.71618860691882
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.521911645309984
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.521911645309984
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.425577281466934
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.5656446857017015
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.5656446857017015
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.238372075522185
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.238372075522185
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,2.965618310606485
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,2.965618310606485
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.928059276868857
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.928059276868857
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.998600218104089
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.998600218104089
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.209148061684437
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.209148061684437
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.175180182133293
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.454102745810307
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.454102745810307
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.38638253955565
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.283743065216795
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.283743065216795
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.680581118551295
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.680581118551295
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.164419251070843
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.164419251070843
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.261221006046012
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.261221006046012
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.911204718173325
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.341433558834602
,,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.402435893782992
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.9670101746146993
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.9670101746146993
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.620608496632348
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.074233226851893
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.707909307288107
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.047276048877217
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.78562441169689
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.78562441169689
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.860718703989125
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.860718703989125
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.9882691023282004
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.9882691023282004
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.349544049196558
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.349544049196558
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.8719101019694975
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.8719101019694975
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.143884639209592
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.143884639209592
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.123950701792254
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.123950701792254
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.375019064562986
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.375019064562986
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.678275384216503
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.678275384216503
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,11.15028382535911
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.274696447193955
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.274696447193955
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.447469785614109
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.447469785614109
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.034361225695401
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.034361225695401
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.733420418733877
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.733420418733877
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.777792187504045
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.02235138958866
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,2.9396343819373723
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,2.9396343819373723
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.290081859329866
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.290081859329866
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.444680397682439
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.444680397682439
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.615519133026403
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.615519133026403
TURN_LEFT,FOLLOWING,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.615519133026403
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.615519133026403
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.557993583466271
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.557993583466271
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.750816505857026
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.750816505857026
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.2837376654650536
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.530331388922431
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.491172008588579
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.2074619043531785
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.155377752811962
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.155377752811962
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.021272557993315
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.82104484376028
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.309348439525581
TURN_LEFT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.923061021709426
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.384342109670634
,,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.741953470101719
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.327363197276661
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.327363197276661
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.678307933264277
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.678307933264277
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.3586512649862974
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.3586512649862974
PASS_STRAIGHT,FOLLOWING,,,PASS_STRAIGHT,SAME_ARM,INTERSECTION_CONFLICT,inD Frankenburg,min THW,2.372780087303014
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,INTERSECTION_CONFLICT,inD Frankenburg,min THW,2.3721392861615054
PASS_STRAIGHT,,,,,SAME_ARM,INTERSECTION_CONFLICT,inD Frankenburg,min THW,2.3721392861615054
U_TURN,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.764276911629128
U_TURN,,,,,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.764276911629128
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.117729418482193
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.117729418482193
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.733334870569062
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.733334870569062
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.094816846126559
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.094816846126559
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,9.066875090863192
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,2.680104644637053
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,2.680104644637053
PASS_STRAIGHT,,,,TURN_RIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.946245651124489
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.946245651124489
PASS_STRAIGHT,,,,TURN_RIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.7033568564960775
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.7033568564960775
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.895297560740157
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.7033568564960775
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.211590712017422
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.211590712017422
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.997762638494332
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.997762638494332
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.730992617879707
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.730992617879707
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.5200466501373455
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.5200466501373455
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.838840077132819
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.838840077132819
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.038246405240281
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.038246405240281
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.683871983703012
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.683871983703012
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.909053739900869
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.909053739900869
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.854375455745734
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.854375455745734
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.932330100439306
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.932330100439306
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.932997240687144
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.705581653214637
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.705581653214637
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.22928690195498
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.22928690195498
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.845622708834199
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.845622708834199
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.628560164538299
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.628560164538299
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.86697206799358
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.86697206799358
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.690920187759173
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.690920187759173
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,DIVERGING,inD Frankenburg,min THW,2.1800430547147025
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.93210139205736
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.93210139205736
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.784563188229923
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.784563188229923
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,13.447547299839899
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,13.447547299839899
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.9916698475453645
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.9916698475453645
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,7.124113663327927
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.472804169696134
,,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.4002945572729315
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.868929108030911
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.868929108030911
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.340751131950097
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.340751131950097
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.0102849825329105
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.220016629965809
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.220016629965809
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.319277259773326
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.319277259773326
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.773667346167095
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.610397025556567
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,9.270485435150306
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,9.270485435150306
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.912662417684792
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.912662417684792
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.298319960588307
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.298319960588307
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.098754989830318
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.098754989830318
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.850158685311565
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.850158685311565
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.107824205998569
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.107824205998569
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.852658454246172
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.852658454246172
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,9.49055464783788
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,9.49055464783788
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.843712846154715
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.843712846154715
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,8.02851389502707
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,8.02851389502707
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.534689097561991
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.534689097561991
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.230589551473373
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.230589551473373
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.522008125099332
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.522008125099332
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.706500917905923
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.706500917905923
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.1394907232981204
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.1394907232981204
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.37051841644014
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.37051841644014
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.129986135201199
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.129986135201199
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.768353377193935
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.768353377193935
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,9.568044756034203
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,9.568044756034203
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.4557439902254057
TURN_LEFT,,,CHANGING,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.4557439902254057
TURN_LEFT,,,CHANGING,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.4557439902254057
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.4557439902254057
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.063314481154288
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.063314481154288
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.521229849747566
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.521229849747566
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,15.390546294021396
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,15.390546294021396
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.0654161939195834
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.938884185158472
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.189126233799159
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.938884185158472
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,5.2724641338089135
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,5.2724641338089135
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,7.12458900038759
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,7.12458900038759
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.119052646679387
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.119052646679387
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min THW,2.867943708981214
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min THW,2.810854700497648
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,2.464210810700952
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.0377081338440926
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.0377081338440926
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.8211216714417278
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.8211216714417278
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.746101097890573
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.746101097890573
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.222526563912909
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.222526563912909
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.966519641877424
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.966519641877424
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.2669373117594205
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.2669373117594205
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.6169749064785237
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,6.283031090309827
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,5.632220999655217
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,5.632220999655217
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,18.56576985711882
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,18.56576985711882
U_TURN,,,,TURN_RIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.503395381497375
U_TURN,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.503395381497375
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.5560583950767075
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.5560583950767075
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.6230642803205937
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.6230642803205937
TURN_LEFT,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,7.510969853129736
PASS_STRAIGHT,,,,TURN_RIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,12.368635196150578
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,12.368635196150578
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.227048744858901
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.227048744858901
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.162549892882444
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.162549892882444
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.728057617984167
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.275708931760918
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.275708931760918
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.3094591337649346
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.3094591337649346
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.3094591337649346
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.3094591337649346
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.186887550027991
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.186887550027991
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.186887550027991
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.186887550027991
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.549849672351183
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.549849672351183
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.9104638680468917
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.9104638680468917
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,12.873001378458374
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,12.873001378458374
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.543964588166282
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.543964588166282
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.025204410698656
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.025204410698656
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.4943700851869703
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.4943700851869703
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,63.022858998201535
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,63.022858998201535
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.721106426175501
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.721106426175501
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.69254487235403
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.69254487235403
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.428692416726353
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.428692416726353
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.234564394784105
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.234564394784105
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.666291856005561
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.666291856005561
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,DIVERGING,inD Heckstraße,min THW,1.5120241364564562
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.489826113276781
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.489826113276781
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,DIVERGING,inD Heckstraße,min THW,2.6580037185358596
TURN_LEFT,,,CHANGING,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,13.837924201994404
TURN_LEFT,,,CHANGING,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,13.837924201994404
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,13.837924201994404
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,13.724550848148533
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,13.724550848148533
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.302710767326316
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,10.302710767326316
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.762505417947471
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.762505417947471
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.151593932483055
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.151593932483055
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.987909974801542
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.987909974801542
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.403406876046986
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.403406876046986
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.987435539050787
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.987435539050787
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.4707102315591944
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.4707102315591944
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.203958165235629
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.066065886573309
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.716356958703438
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.716356958703438
U_TURN,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,8.139148760032752
U_TURN,,,,,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,8.139148760032752
U_TURN,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.2807277055719375
U_TURN,,,,,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.2807277055719375
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.438274803249653
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.820218644690122
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.7765715656846313
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.7765715656846313
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.660973202728001
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,7.660973202728001
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,5.7504176016879045
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.575729439439518
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,3.575729439439518
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.702182288084795
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.702182288084795
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min THW,2.7028289097266356
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min THW,2.3495814413789473
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.0439882368499305
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.554162036500075
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.363194012350546
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.0439882368499305
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,2.5468965330581788
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,2.5468965330581788
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,3.0386428539076533
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,2.5468965330581788
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.506483883674189
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.506483883674189
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.4634042567510175
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.4634042567510175
TURN_RIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.622167458526435
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.622167458526435
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,2.9652355281037654
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,2.9652355281037654
TURN_RIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,2.9786346387473865
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,2.9652355281037654
TURN_LEFT,,,,TURN_LEFT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,6.683014776169372
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,6.683014776169372
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.894787012321761
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.894787012321761
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.8649436348367265
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.8649436348367265
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.030061842890412
PASS_STRAIGHT,,,LEAVING,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,4.030061842890412
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.461688231786229
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.461688231786229
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,5.091552971124914
,,,LEAVING,U_TURN,ONCOMING,INTERSECTION_CONFLICT,inD Frankenburg,min THW,191.01126025384113
,,,,U_TURN,ONCOMING,INTERSECTION_CONFLICT,inD Frankenburg,min THW,191.01126025384113
,,,CHANGING,U_TURN,ONCOMING,INTERSECTION_CONFLICT,inD Frankenburg,min THW,191.01126025384113
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.49793772556673
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,4.49793772556673
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,2.439497874518335
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.527066380385157
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.527066380385157
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,10.080459874384292
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,10.080459874384292
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.969181578166744
TURN_LEFT,,,CHANGING,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.969181578166744
TURN_LEFT,,,CHANGING,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.969181578166744
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.969181578166744
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.920631306244086
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.920631306244086
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.0327854619757626
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.0327854619757626
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.237918096148486
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.237918096148486
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,2.8481742877918905
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,2.8481742877918905
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.548256557330692
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.548256557330692
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.783375528629115
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,5.783375528629115
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.490972901045269
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.161352812598349
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,6.498046360579795
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min THW,5.767696378453085
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.574826317228782
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min THW,6.574826317228782
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,7.936456043751718
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min THW,7.936456043751718
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.4206496346441324
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.4206496346441324
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,7.863046527729414
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,7.863046527729414
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min THW,3.121194168674017
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min THW,3.121194168674017
TURN_RIGHT,,,CHANGING,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.3366630380107853
TURN_RIGHT,,,CHANGING,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.3366630380107853
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,3.3366630380107853
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min THW,4.006678800810609
TURN_RIGHT,,,,PASS_STRAIGHT,ONCOMING,INTERSECTION_CONFLICT,inD Heckstraße,min THW,0.25895405176262126
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,8.435381165928975
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,1.495130830263314
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,6.527383415178515
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,6.527383415178515
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,6.036494283428466
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,3.2566236758259275
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.9785377096099004
PASS_STRAIGHT,APPROACHING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,3.512729241537516
,APPROACHING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,3.274940927288526
,,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,3.1911205509332565
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.45995451870515
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.3631910292796476
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.8102015976631662
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.45995451870515
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,4.473183376786011
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,4.473183376786011
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,8.393955920326441
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.4497056359573954
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,1.9125393430843947
PASS_STRAIGHT,APPROACHING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.7958980485806575
,APPROACHING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.65844619102566
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,1.9427170075011
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,1.6797407591109828
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,7.1921522381772105
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,3.21820943142094
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.479634807896933
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,3.3911477643172314
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.6872678440050985
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,3.813804242038711
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,6.371787599229465
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,5.000966539508318
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,5.000966539508318
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,3.0179607443325485
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.1918178820518315
PASS_STRAIGHT,APPROACHING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,3.3423910381695237
,APPROACHING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.645743328891902
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.660726042996014
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,7.719670153151399
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,6.828158626648271
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,7.418350708281724
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,6.461114881087494
U_TURN,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,16.921659490157698
U_TURN,,,,,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,16.921659490157698
U_TURN,,,,TURN_RIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,3.6883043362005266
,,,,TURN_RIGHT,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,3.6883043362005266
,,CHANGING,,TURN_RIGHT,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,3.6883043362005266
,,,,TURN_RIGHT,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,3.6883043362005266
,,CHANGING,,TURN_RIGHT,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,3.6883043362005266
,,CHANGING,,,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,3.6883043362005266
,,,,,,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,3.6883043362005266
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,3.352854682195911
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.587317966517519
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,3.4835384372486975
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.751370061696157
U_TURN,,,,TURN_RIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,8.52713411606077
U_TURN,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,8.52713411606077
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,6.886143650324196
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,8.82600663405517
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,5.796910443555896
U_TURN,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,9.793152062092773
U_TURN,,,,,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,9.793152062092773
U_TURN,,,,TURN_RIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,7.955359999947211
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,7.335034527176747
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,7.335034527176747
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,3.9703539824085796
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.557151249662657
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,4.055854237247434
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,2.7902641352333304
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,4.23379131430672
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,4.589534103553491
TURN_LEFT,,CHANGING,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Neuköllner,min TTC,5.4303647383909075
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,3.542817924272004
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,1.7801719211629476
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,1.7801719211629476
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,1.7801719211629476
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,1.7801719211629476
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,4.735550644672741
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,3.5983157413884634
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,6.406178330085524
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,6.406178330085524
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Neuköllner,min TTC,12.071129263831704
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,3.4922811368990274
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,3.4922811368990274
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,4.4713648912568065
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,4.4713648912568065
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,2.905666720360697
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.972242300174984
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.972242300174984
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.421329781116485
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,4.357903626860362
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,4.357903626860362
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,3.4597439608679195
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,2.5577596032641674
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,5.207719855462354
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.7660418922527956
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.7660418922527956
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,3.9190905449831277
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,3.42489035766823
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,2.408584161533402
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz,min TTC,2.408584161533402
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.792403555216769
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.792403555216769
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.2765186411614047
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.2765186411614047
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.0472250061344357
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.0472250061344357
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.2613391383376253
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.2613391383376253
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.4873583368346663
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.4873583368346663
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,3.1972103615986556
,,,,,,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,2.8371390233451255
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,2.3776969613934744
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,1.883186249856388
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,3.487661153550615
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,3.1425227489299696
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.033091616571159
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.624159629170351
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.771978782408509
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.761896861163234
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,8.432318639160433
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,8.432318639160433
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,9.104871474253263
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,9.104871474253263
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,6.9811364474407345
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,6.9811364474407345
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.331721848755095
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.331721848755095
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.790974343186134
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.790974343186134
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,5.728574001464239
PASS_STRAIGHT,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.8826939894642973
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.7487509773324135
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.778142227167473
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.778142227167473
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.297676099734672
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.297676099734672
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.2043257685554467
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.2043257685554467
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.940110269637522
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,7.710022148526626
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.5604133985227033
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.5604133985227033
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,1.7646057338397636
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,1.7646057338397636
PASS_STRAIGHT,APPROACHING,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,1.7646057338397636
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,1.7646057338397636
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.2808921666262605
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.2808921666262605
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.110589014273894
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,2.906148286175433
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,2.906148286175433
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,4.570960602892566
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,3.5608105900780966
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.6598414866202655
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.6598414866202655
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.8983594473593066
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.8983594473593066
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.502384589999457
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,5.037200647551513
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,5.645834328885764
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.560957841048719
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.752137401710438
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.129152077998284
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.129152077998284
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.4357691993966424
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.4357691993966424
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.0471664610273304
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,2.0471664610273304
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.2080740073188503
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.2080740073188503
PASS_STRAIGHT,,,,TURN_LEFT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.706721551538432
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.706721551538432
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.5641396517913995
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.5641396517913995
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,8.943939718959658
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,8.943939718959658
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.458499538859085
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,2.2467405035895673
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,1.7505474968046166
PASS_STRAIGHT,APPROACHING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,3.390348236125137
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Bendplatz C.,min TTC,2.4271038634233832
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.3539646796665923
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.3539646796665923
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.8254975102668163
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.8254975102668163
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.895038355089798
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.895038355089798
TURN_LEFT,FOLLOWING,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.895038355089798
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.895038355089798
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.658098507062863
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.658098507062863
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.523040857487152
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.523040857487152
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.547927828510417
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.547927828510417
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.846249713601786
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,65.23194130592357
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,65.23194130592357
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,4.967917119125765
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.833873536274357
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.833873536274357
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.535873255070227
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,1.2699297716365519
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,1.2699297716365519
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,1.2699297716365519
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,1.2699297716365519
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.7128125939070236
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.7128125939070236
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.880964967021685
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.880964967021685
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.640534059783956
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.690623297226735
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.560844750342228
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.034562289270479
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.4478187857107985
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.4478187857107985
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.627635869852199
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.627635869852199
PASS_STRAIGHT,,,,TURN_RIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.46541089726657
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.283464971071892
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,6.61806492749944
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.992320125275339
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.310068407747165
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.310068407747165
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.1029907349606445
PASS_STRAIGHT,,,,TURN_RIGHT,ONCOMING,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.068272380351222
PASS_STRAIGHT,,,,,ONCOMING,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.068272380351222
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,5.338581984156241
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,5.338581984156241
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.958685888728861
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.958685888728861
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.717202975344454
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.717202975344454
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.0121086892643416
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.0121086892643416
TURN_LEFT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.029790998650139
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.0121086892643416
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,10.269281567096067
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,10.269281567096067
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,DIVERGING,inD Frankenburg,min TTC,4.075628850197473
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.6950341472697374
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.6950341472697374
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.650382304326351
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.650382304326351
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.4101542877964954
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,3.4101542877964954
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,14.309413069753946
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,14.309413069753946
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,1.8368143855395371
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Bendplatz C.,min TTC,6.172922178693456
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.54688438349828
PASS_STRAIGHT,,,,,SAME_ARM,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.54688438349828
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.861658467005684
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.861658467005684
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.664741649177843
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.664741649177843
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.820365718963668
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.818061615147185
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.818061615147185
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.214669690511366
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.214669690511366
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.647465977076966
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.647465977076966
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.101969265538789
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.101969265538789
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.492361928985355
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.492361928985355
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.195545419460936
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.195545419460936
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.444735138946144
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.3005595851912233
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.3005595851912233
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,8.126651821338182
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.786931219620628
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.786931219620628
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.290158596698963
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.290158596698963
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.154721928579697
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.154721928579697
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.252698877175615
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.252698877175615
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.911509023263904
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.387194387299798
,,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,7.9856036002472495
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.0450875960713644
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.0450875960713644
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.215240250708855
PASS_STRAIGHT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.122708913971384
PASS_STRAIGHT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.2521529318164415
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.215240250708855
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.036935992091281
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.036935992091281
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.385998421521121
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.385998421521121
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,2.3615715379819244
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,2.3615715379819244
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.072301946510273
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.072301946510273
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.84517278178723
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.84517278178723
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.804898233969473
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.804898233969473
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.649104190610493
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.649104190610493
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,17.214514968446597
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.075850260042661
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.075850260042661
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.675777382605511
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.4072183640463587
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.34958198840919
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.34958198840919
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.476101767905181
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.476101767905181
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.498779274177187
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,10.083450088989554
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.7372316676824964
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.7372316676824964
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.312970255791389
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.312970255791389
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,6.157881955089559
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,6.157881955089559
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.6174454068765436
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.6174454068765436
TURN_LEFT,FOLLOWING,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.6174454068765436
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.6174454068765436
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.549997128966111
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.549997128966111
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.734011877332684
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.734011877332684
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.266363950247772
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.812963587566069
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,10.612401493426656
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.751524673386602
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.469851752564141
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.469851752564141
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.7241791564734545
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.127824560622288
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.9211806835052374
TURN_LEFT,FOLLOWING,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.924040322575931
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.643778188348414
,,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.82792864835235
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,6.708282131016391
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,6.640625883359026
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.644538036650277
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.644538036650277
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.426260981475248
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.426260981475248
PASS_STRAIGHT,FOLLOWING,,,PASS_STRAIGHT,SAME_ARM,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.349152951615636
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.311058038723194
PASS_STRAIGHT,,,,,SAME_ARM,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.349152951615636
U_TURN,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.8564769575318465
U_TURN,,,,,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.8564769575318465
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.5512123106077813
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.5512123106077813
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.133485788574743
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.133485788574743
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,8.39180317461387
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,1.8152890154367953
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,1.8152890154367953
PASS_STRAIGHT,,,,TURN_RIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.761788890366176
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.761788890366176
PASS_STRAIGHT,,,,TURN_RIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.647228253227428
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.879813382004264
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.202797647288002
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.888697526153957
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.063478989241016
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.063478989241016
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.747494148103746
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.747494148103746
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.7012766471193945
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.7012766471193945
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.874877693251114
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.874877693251114
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.048742425178531
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.048742425178531
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.581732281330016
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.581732281330016
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.412576713328708
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.412576713328708
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.265794533733766
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.265794533733766
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.170130087998315
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.5850332212615585
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.5850332212615585
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.271132202597199
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.271132202597199
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,6.395411847113929
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,6.395411847113929
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.43161528182072
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.43161528182072
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.8502665960519
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.8502665960519
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.044338889800329
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.044338889800329
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,DIVERGING,inD Frankenburg,min TTC,2.0894422410853597
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,8.099868943456608
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,8.099868943456608
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,13.188042461901164
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,13.188042461901164
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.156229890306434
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.156229890306434
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,7.136104430446646
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.476185022237118
,,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.401576595480322
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.040066142617884
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.040066142617884
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.754726701415403
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.754726701415403
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.525443401515592
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.219760757705928
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.219760757705928
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,6.01342893144786
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.837005500754178
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.248951853489524
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.248951853489524
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.963184327730734
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.963184327730734
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.581579543204895
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.581579543204895
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.970621365197495
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.970621365197495
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.94487728721106
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.94487728721106
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.239227389788192
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.239227389788192
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.039679588183196
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.039679588183196
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.421048354159064
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.421048354159064
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.0235057849856455
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.0235057849856455
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,8.020259353832346
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,8.020259353832346
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.510480020807677
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.510480020807677
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.900306551592189
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.900306551592189
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.420616905363771
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.420616905363771
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.2011827748955675
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.2011827748955675
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.462839252514759
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.462839252514759
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.137337324055678
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.137337324055678
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.968904373637443
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.968904373637443
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.320004771843553
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.320004771843553
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.645806325455192
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.645806325455192
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,1.8207384957425086
TURN_LEFT,,,CHANGING,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,1.8207384957425086
TURN_LEFT,,,CHANGING,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,1.8207384957425086
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,1.8207384957425086
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,4.092507672986502
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,4.092507672986502
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,6.379592737478162
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.964328008044876
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,13.332915989244977
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,13.332915989244977
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.1950675839012703
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.1719025241770415
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.466452135736587
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.1719025241770415
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,5.330325476589709
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,5.330325476589709
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,5.108878888911992
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,5.108878888911992
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.415499212861805
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.415499212861805
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min TTC,2.8539682094649845
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min TTC,2.7728012264446162
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,2.372428394772943
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.655055570496627
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.655055570496627
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,2.8894423935185523
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,2.8894423935185523
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.932168192733234
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.932168192733234
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.296329806570029
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.296329806570029
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.829555950605318
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.829555950605318
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,3.9445056795336577
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,3.9445056795336577
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,3.590441926627839
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,6.184910943977392
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,5.3803980004528
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,5.3803980004528
U_TURN,,,,TURN_RIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,10.511447908022042
U_TURN,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,10.511447908022042
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.719129186764254
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.719129186764254
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.775656807386265
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.775656807386265
TURN_LEFT,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,5.554385962646487
PASS_STRAIGHT,,,,TURN_RIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.605756926336399
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.605756926336399
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.727770079916949
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.727770079916949
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.9740965056695945
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.9740965056695945
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,6.943454173212798
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.271120331849419
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.271120331849419
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.271120331849419
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.271120331849419
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.195558729527592
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.195558729527592
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.195558729527592
,FOLLOWING,,,,,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.195558729527592
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.1109760016758896
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.1109760016758896
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.8239068745033205
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.8239068745033205
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,4.37866924202575
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,4.37866924202575
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.816168022717612
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.816168022717612
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.3967052987446884
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.3967052987446884
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.67724731268204
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.67724731268204
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.54246202690431
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.54246202690431
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.250281954254025
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.250281954254025
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.618554608475229
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,9.618554608475229
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,DIVERGING,inD Heckstraße,min TTC,1.4724631157637638
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.819647385284457
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.819647385284457
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,DIVERGING,inD Heckstraße,min TTC,2.8487064313959083
TURN_LEFT,,,CHANGING,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,12.32979543994033
TURN_LEFT,,,CHANGING,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,12.32979543994033
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,12.32979543994033
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,11.234714027427438
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,11.234714027427438
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,10.521567847911204
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,10.521567847911204
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.5449739618534735
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.5449739618534735
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.975651453983486
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.975651453983486
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.63730746520535
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.63730746520535
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.5726381720395457
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.5726381720395457
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.013108578617742
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.013108578617742
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.5236217722041343
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.5236217722041343
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.322024606584137
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.93502683888821
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.504736148176563
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.504736148176563
U_TURN,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,8.392656372237445
U_TURN,,,,,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,8.392656372237445
U_TURN,,,,PASS_STRAIGHT,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.171887306648295
U_TURN,,,,,ONCOMING,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.171887306648295
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,6.315248271344541
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.602046258402848
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.520049338791863
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.520049338791863
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.575419061499134
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.575419061499134
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,5.938149642625267
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.344106835328759
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.344106835328759
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.699424953508982
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.699424953508982
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min TTC,2.7040227991027903
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min TTC,2.2859664935327055
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.247938267339337
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.515912948036849
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,7.0987934593808655
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.64687768135554
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.549808271897686
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,3.087907704730719
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.549808271897686
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.508038170673211
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.508038170673211
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.595835519338394
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.595835519338394
TURN_RIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.774741343073706
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.774741343073706
TURN_RIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.995554999233887
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,2.9816311737435393
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.01165416121049
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.01165416121049
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.830608096540323
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.830608096540323
PASS_STRAIGHT,,,,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.650321265757486
PASS_STRAIGHT,,,LEAVING,TURN_LEFT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.650321265757486
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,4.083325588931002
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,4.083325588931002
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,5.072436718334785
PASS_STRAIGHT,,,,PASS_STRAIGHT,SAME_ARM,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,2.348199067524019
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.064559414439989
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.064559414439989
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,6.111244206642544
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,6.111244206642544
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.406851418020085
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.406851418020085
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,2.9613629851736873
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,2.9613629851736873
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.704495611748746
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,5.704495611748746
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.070493345161564
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,4.070493345161564
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.7038192083289427
TURN_LEFT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,3.7038192083289427
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.257447287008039
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,6.257447287008039
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.4681010384761315
PASS_STRAIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.104438626305591
PASS_STRAIGHT,FOLLOWING,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,6.909626960811009
,FOLLOWING,,,,,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,5.831522548373579
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.039543111648065
PASS_STRAIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Frankenburg,min TTC,7.039543111648065
TURN_LEFT,,,,PASS_STRAIGHT,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.406365996333334
TURN_LEFT,,,,,FROM_RIGHT,INTERSECTION_CONFLICT,inD Frankenburg,min TTC,4.406365996333334
PASS_STRAIGHT,,,,PASS_STRAIGHT,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,3.5987642722116147
PASS_STRAIGHT,,,,,FROM_RIGHT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,3.5987642722116147
TURN_RIGHT,,,,,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min TTC,3.5402422650010363
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,INTERSECTION_CONFLICT,inD Heckstraße,min TTC,6.167720321508105
TURN_RIGHT,,,CHANGING,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,4.071041222258769
TURN_RIGHT,,,CHANGING,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,4.071041222258769
TURN_RIGHT,,,,,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,4.071041222258769
TURN_RIGHT,,,,PASS_STRAIGHT,FROM_LEFT,MERGING_ONCOMING_CONFLICT,inD Heckstraße,min TTC,5.128174081308397
TURN_RIGHT,,,,PASS_STRAIGHT,ONCOMING,INTERSECTION_CONFLICT,inD Heckstraße,min TTC,0.23790008748987754


==> data/envelope.csv <==
BaseScenario_id,EnvelopingScenario_id,EgoScenario_id,BaseScenarioType,start_frame,duration,Object_id,RoadUserType,reference_object_id,start_time,end_time,Object,ObjectTrafficAreaChange,RelativeObjectPosition,EgoManeuver,LongitudinalState,BaseScenario,BaseScenarioName,id
16693,3152,3152,ObjectRelativePosition-RelativeObjectPosition.ONCOMING-EgoManeuver-ManeuverClasses.PASS_STRAIGHT,0,1.72,5559,6,RU236,0.0,1.72,RU236-PEDESTRIAN,,ONCOMING,PASS_STRAIGHT,,RU236-PEDESTRIAN - RelativeObjectPosition-ONCOMING EgoManeuver-PASS_STRAIGHT,"`Pass straight with object from left crossing before the node`, `Pass straight with object from left crossing after the node`",0
16694,3152,3152,ObjectTrafficAreaChange-TrafficAreaChange.CROSSING-ObjectRelativePosition-RelativeObjectPosition.ONCOMING-EgoManeuver-ManeuverClasses.PASS_STRAIGHT,43,2.32,5559,6,RU236,1.72,4.04,RU236-PEDESTRIAN,CROSSING,ONCOMING,PASS_STRAIGHT,,RU236-PEDESTRIAN - ObjectTrafficAreaChange-CROSSING RelativeObjectPosition-ONCOMING EgoManeuver-PASS_STRAIGHT,"`Pass straight with object from left crossing before the node`, `Pass straight with object from left crossing after the node`",1
16695,3152,3152,ObjectTrafficAreaChange-TrafficAreaChange.CROSSING,101,1.16,5559,6,RU236,4.04,5.2,RU236-PEDESTRIAN,CROSSING,,,,RU236-PEDESTRIAN - ObjectTrafficAreaChange-CROSSING,`Approach a laterally moving object crossing the ego-traffic area from left`,2
16696,3152,3152,LongitudinalState-LongitudinalState.FOLLOWING-ObjectRelativePosition-RelativeObjectPosition.SAME_ARM-EgoManeuver-ManeuverClasses.PASS_STRAIGHT,0,0.84,5560,5,RU245,0.0,0.84,RU245-BICYCLE,,SAME_ARM,PASS_STRAIGHT,FOLLOWING,RU245-BICYCLE - RelativeObjectPosition-SAME_ARM EgoManeuver-PASS_STRAIGHT LongitudinalState-FOLLOWING,`Pass straight following a leading object`,3
16697,3152,3152,LongitudinalState-LongitudinalState.APPROACHING-ObjectRelativePosition-RelativeObjectPosition.SAME_ARM-EgoManeuver-ManeuverClasses.PASS_STRAIGHT,21,1.32,5560,5,RU245,0.84,2.16,RU245-BICYCLE,,SAME_ARM,PASS_STRAIGHT,APPROACHING,RU245-BICYCLE - RelativeObjectPosition-SAME_ARM EgoManeuver-PASS_STRAIGHT LongitudinalState-APPROACHING,"`Pass straight approaching a leading object`, `Pass straight approaching a static object`",4
16698,3152,3152,ObjectRelativePosition-RelativeObjectPosition.SAME_ARM-EgoManeuver-ManeuverClasses.PASS_STRAIGHT,54,1.88,5560,5,RU245,2.16,4.04,RU245-BICYCLE,,SAME_ARM,PASS_STRAIGHT,,RU245-BICYCLE - RelativeObjectPosition-SAME_ARM EgoManeuver-PASS_STRAIGHT,"`Pass straight with object from left crossing before the node`, `Pass straight with object from left crossing after the node`",5

